Understanding Batch Normalization

Batch normalization (BN) is a technique to normalize activations in intermediate layers of deep neural networks. Its tendency to improve accuracy and speed up training have established BN as a favorite technique in deep learning. Yet, despite its enormous success, there remains little consensus on the exact reason and mechanism behind these improvements. In this paper we take a step towards a better understanding of BN, following an empirical approach. We conduct several experiments, and show that BN primarily enables training with larger learning rates, which is the cause for faster convergence and better generalization. For networks without BN we demonstrate how large gradient updates can result in diverging loss and activations growing uncontrollably with network depth, which limits possible learning rates. BN avoids this problem by constantly correcting activations to be zero-mean and of unit standard deviation, which enables larger gradient steps, yields faster convergence and may help bypass sharp local minima. We further show various ways in which gradients and activations of deep unnormalized networks are ill-behaved. We contrast our results against recent findings in random matrix theory, shedding new light on classical initialization schemes and their consequences.

==> text/comments_on_changes.txt <==
Compared to our initial submission, we have added several experiments related to questions from the reviewers, explained the derivation of the scaling behaviour for the SGD noise, added specific citations requested by the reviewers and improved the writing broadly. Specifically, we have added experiments regarding variants of BN, experiments on how the moments of the network behave during divergence and how the moments of an unnormalized network change during training. Unfortunately, these addition will largely not fit within the main submission, we have incorporated them in the appendix of the online version which we will refer to in the main paper.
